Hardware-Encoding Grid States in a Non-Reciprocal Superconducting Circuit

We present a circuit design composed of a non-reciprocal device and Josephson junctions whose ground space is doubly degenerate and the ground states are approximate codewords of the Gottesman-Kitaev-Preskill (GKP) code. We determine the low-energy dynamics of the circuit by working out the equivalence of this system to the problem of a single electron confined in a two-dimensional plane and under the effect of strong magnetic field and of a periodic potential. We find that the circuit is naturally protected against the common noise channels in superconducting circuits, such as charge and flux noise, implying that it can be used for passive quantum error correction. We also propose realistic design parameters for an experimental realization and we describe possible protocols to perform logical one- and two-qubit gates, state preparation and readout.

==> circuit.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'circuit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{218.70604508bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34428344)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{circuit.pdf}}%
    \put(0.49467527,0.31034806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{G}}}%
    \put(0.30606596,0.29320189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p1}}}%
    \put(0.66613832,0.29320189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{circuit.pdf}}%
    \put(-0.00256748,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{circuit.pdf}}%
    \put(0.15174914,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EJ}}}%
    \put(0.83760131,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EJ}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{circuit.pdf}}%
    \put(0.30606596,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.97477171,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.70043085,0.20747025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
  \end{picture}%
\endgroup%

